Lateral spreading effects on VLBI radio images of neutron star merger jets

Very long base interferometry (VLBI) radio images recently proved to be essential in breaking the degeneracy in the ejecta model for the neutron star merger GW170817. We discuss the properties of synthetic radio images of merger jet afterglows by using semi-analytic models of laterally spreading or non-spreading jets. The image centroid initially moves away from the explosion point in the sky with apparent superlumianal velocity. After reaching a maximum displacement its motion is reversed. This behavior is in line with that found in full hydrodynamics simulations. We show that the evolution of the centroid shift and image size are significantly different when lateral spreading is considered. For Gaussian jet models with plausible model parameters, the morphology of the laterally spreading jet images is much closer to circular. The maximum displacement of the centroid shift and its occurrence time are smaller/earlier by a factor of a few for spreading jets. Our results indicate that it is crucial to include lateral spreading effects when analyzing radio images of neutron star merger jets. We also obtain the viewing angle $\theta_{\rm obs}$ by using the centroid shift of radio images provided the ratio of the jet core size $\theta_{c}$ and $\theta_{\rm obs}$ is determined by afterglow light curves. We show that a simple method based on a point-source approximation provides reasonable angular estimates ($10-20\%$ errors at most). By taking a sample of laterally spreading structured Gaussian jets, we obtain $\theta_{\rm obs} \sim 0.32$ for GW 170817, consistent with previous studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
